ASASSN-14lp: two possible solutions for the observed UV suppression

We test the adequacy of ultraviolet (UV) spectra for characterizing the outer structure of Type Ia supernova (SN) ejecta. For this purpose, we perform spectroscopic analysis for ASASSN-14lp, a normal SN Ia showing low continuum in the mid-UV regime. To explain the strong UV suppression, two possible origins have been investigated by mapping the chemical profiles over a significant part of their ejecta. We fit the spectral time series with mid-UV coverage obtained before and around maximum light by HST, supplemented with ground-based optical observations for the earliest epochs. The synthetic spectra are calculated with the one dimensional MC radiative-transfer code TARDIS from self-consistent ejecta models. Among several physical parameters, we constrain the abundance profiles of nine chemical elements. We find that a distribution of $^{56}$Ni (and other iron-group elements) that extends toward the highest velocities reproduces the observed UV flux well. The presence of radioactive material in the outer layers of the ejecta, if confirmed, implies strong constraints on the possible explosion scenarios. We investigate the impact of the inferred $^{56}$Ni distribution on the early light curves with the radiative transfer code TURTLS, and confront the results with the observed light curves of ASASSN-14lp. The inferred abundances are not in conflict with the observed photometry. We also test whether the UV suppression can be reproduced if the radiation at the photosphere is significantly lower in the UV regime than the pure Planck function. In this case, solar metallicity might be sufficient enough at the highest velocities to reproduce the UV suppression.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
https://www.overleaf.com/4463419536cbnkbjjhdznk% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
